A Problem-Based Learning Approach to Teaching Design in CS1

Design skills are increasingly recognized as a core competency for software professionals. Unfortunately, these skills are difficult to teach because design requires freedom and open-ended thinking, but new designers require a structured process to keep them from being overwhelmed by possibilities. We scaffolded this by creating worksheets for every Design Thinking step, and embedding them in a PowerPoint deck on which students can collaborate. We present our experience teaching a team design project course to 200 first-year-university students, taking them from user interviews to functional prototypes. To challenge and support every student in a class where high school programming experience ranged from zero hours to three computer science courses, we gave teams the option of developing single-user or multi-user (distributed) web applications, using two Event-Driven Programming frameworks. We identified common failure modes from previous years, and developed the scaffolded approach and problem definition to avoid them. The techniques developed include using a "game matrix" for structured brainstorming and developing projects that require students to empathize with users very different from themselves. We present quantitative and qualitative evidence from surveys and focus groups that show how these strategies impacted learning, and the extent to which students' awareness of the strategies led to the development of metacognitive abilities.

==> data.csv <==
{Date},{Commits},{Highlight}
2022-09-01,0,None
2022-09-02,0,None
2022-09-03,0,None
2022-09-04,0,None
2022-09-05,0,None
2022-09-06,1,None
2022-09-07,1,None
2022-09-08,3,None
2022-09-09,0,None
2022-09-10,0,None
2022-09-11,0,None
2022-09-12,0,None
2022-09-13,1,None
2022-09-14,0,None
2022-09-15,0,None
2022-09-16,0,None
2022-09-17,2,None
2022-09-18,1,None
2022-09-19,9,Red
2022-09-20,13,None
2022-09-21,21,None
2022-09-22,33,None
2022-09-23,11,None
2022-09-24,34,None
2022-09-25,111,None
2022-09-26,97,Red
2022-09-27,5,None
2022-09-28,14,None
2022-09-29,16,None
2022-09-30,10,None
2022-10-01,8,None
2022-10-02,10,None
2022-10-03,16,None
2022-10-04,37,None
2022-10-05,249,Red
2022-10-06,13,None
2022-10-07,5,None
2022-10-08,3,None
2022-10-09,2,None
2022-10-10,2,None
2022-10-11,40,None
2022-10-12,6,None
2022-10-13,5,None
2022-10-14,32,None
2022-10-15,5,None
2022-10-16,4,None
2022-10-17,9,None
2022-10-18,35,None
2022-10-19,95,Red
2022-10-20,27,None
2022-10-21,20,None
2022-10-22,2,None
2022-10-23,0,None
2022-10-24,10,None
2022-10-25,4,None
2022-10-26,20,None
2022-10-27,1,None
2022-10-28,2,None
2022-10-29,10,None
2022-10-30,22,None
2022-10-31,17,None
2022-11-01,83,None
2022-11-02,176,Red
2022-11-03,28,None
2022-11-04,0,None
2022-11-05,9,None
2022-11-06,6,None
2022-11-07,36,None
2022-11-08,16,None
2022-11-09,24,None
2022-11-10,25,None
2022-11-11,18,None
2022-11-12,46,None
2022-11-13,62,None
2022-11-14,77,Orange
2022-11-15,48,Orange
2022-11-16,15,Orange
2022-11-17,6,Orange
2022-11-18,9,Orange
2022-11-19,13,Orange
2022-11-20,35,Orange
2022-11-21,20,Orange
2022-11-22,4,Orange
2022-11-23,45,Orange
2022-11-24,22,Orange
2022-11-25,19,Orange
2022-11-26,1,None
2022-11-27,0,None
2022-11-28,17,None
2022-11-29,6,None
2022-11-30,0,None
2022-12-01,9,None
2022-12-02,0,None
2022-12-03,0,None
2022-12-04,1,None
2022-12-05,0,None
2022-12-06,2,None
2022-12-07,9,None
2022-12-08,2,None
2022-12-09,1,None
2022-12-10,0,None
2022-12-11,0,None
2022-12-12,1,None
2022-12-13,2,None
2022-12-14,0,None
2022-12-15,0,None
2022-12-16,4,None
2022-12-17,0,None
2022-12-18,0,None
2022-12-19,6,None
2022-12-20,7,None
2022-12-21,3,None
2022-12-22,3,None
2022-12-23,0,None
2022-12-24,0,None
2022-12-25,0,None
2022-12-26,2,None
2022-12-27,0,None
2022-12-28,2,None
2022-12-29,2,None
2022-12-30,6,None
2022-12-31,3,None
2023-01-01,6,None
2023-01-02,27,None
2023-01-03,4,None
2023-01-04,5,None
2023-01-05,9,None
2023-01-06,4,None
2023-01-07,0,None
2023-01-08,2,None
2023-01-09,6,None
2023-01-10,22,None
2023-01-11,22,None
2023-01-12,39,None
2023-01-13,24,None
2023-01-14,11,None
2023-01-15,15,None
2023-01-16,20,None
2023-01-17,59,None
2023-01-18,147,Red
2023-01-19,12,None
2023-01-20,0,None
2023-01-21,7,None
2023-01-22,6,None
2023-01-23,8,None
2023-01-24,7,None
2023-01-25,9,None
2023-01-26,32,None
2023-01-27,17,None
2023-01-28,45,None
2023-01-29,40,None
2023-01-30,49,None
2023-01-31,34,None
2023-02-01,71,None
2023-02-02,68,None
2023-02-03,25,None
2023-02-04,41,None
2023-02-05,40,None
2023-02-06,27,Orange
2023-02-07,54,Orange
2023-02-08,50,Orange
2023-02-09,15,Orange
2023-02-10,47,Orange
2023-02-11,107,Orange
2023-02-12,267,Orange
2023-02-13,190,Orange
2023-02-14,87,Orange
2023-02-15,81,Orange
2023-02-16,41,Orange
2023-02-17,0,Orange
2023-02-18,0,None
2023-02-19,0,None
2023-02-20,12,None
2023-02-21,4,None
2023-02-22,25,None
2023-02-23,12,None
2023-02-24,28,None
2023-02-25,7,None
2023-02-26,13,None
2023-02-27,4,None
2023-02-28,10,None
2023-03-01,38,None
2023-03-02,12,None
2023-03-03,19,None
2023-03-04,32,None
2023-03-05,42,None
2023-03-06,97,None
2023-03-07,68,None
2023-03-08,180,Red
2023-03-09,21,None
2023-03-10,15,None
2023-03-11,20,None
2023-03-12,23,None
2023-03-13,28,None
2023-03-14,71,None
2023-03-15,21,None
2023-03-16,52,None
2023-03-17,34,None
2023-03-18,66,None
2023-03-19,46,None
2023-03-20,61,None
2023-03-21,38,None
2023-03-22,44,None
2023-03-23,49,None
2023-03-24,64,None
2023-03-25,88,Red
2023-03-26,63,None
2023-03-27,50,None
2023-03-28,2,None
2023-03-29,3,None
2023-03-30,55,None
2023-03-31,30,None
2023-04-01,104,Red
2023-04-02,53,None
2023-04-03,73,None
2023-04-04,46,None
2023-04-05,326,Red
2023-04-06,27,None
2023-04-07,0,None
2023-04-08,8,None
2023-04-09,12,None
2023-04-10,14,None
2023-04-11,4,None
2023-04-12,0,None
2023-04-13,0,None
2023-04-14,0,None
2023-04-15,0,None
2023-04-16,0,None
2023-04-17,1,None
2023-04-18,0,None
2023-04-19,0,None
2023-04-20,0,None
2023-04-21,0,None
2023-04-22,0,None
2023-04-23,0,None
2023-04-24,0,None
2023-04-25,0,None
2023-04-26,1,None
2023-04-27,0,None
2023-04-28,0,None
2023-04-29,0,None
2023-04-30,0,None
2023-05-01,0,None

